CausalSpartanX: Causal Consistency and Non-Blocking Read-Only Transactions

Causal consistency is an intermediate consistency model that can be achieved together with high availability and performance requirements even in presence of network partitions. In the context of partitioned data stores, it has been shown that implicit dependency tracking using timestamps is more efficient than explicit dependency tracking. Existing time-based solutions depend on monotonic psychical clocks that are closely synchronized. These requirements make current protocols vulnerable to clock anomalies. In this paper, we propose a new time-based algorithm, CausalSpartanX, that instead of physical clocks, utilizes Hybrid Logical Clocks (HLCs). We show that using HLCs, without any overhead, we make the system robust on physical clock anomalies. This improvement is more significant in the context of query amplification, where a single query results in multiple GET/PUT operations. We also show that CausalSpartanX decreases the visibility latency for a given data item compared with existing time-based approaches. In turn, this reduces the completion time of collaborative applications where two clients accessing two different replicas edit same items of the data store. CausalSpartanX also provides causally consistent distributed read-only transactions. CausalSpartanX read-only transactions are non-blocking and require only one round of communication between the client and the servers. Also, the slowdowns of partitions that are unrelated to a transaction do not affect the performance of the transaction. Like previous protocols, CausalSpartanX assumes that a given client does not access more than one replica. We show that in presence of network partitions, this assumption (made in several other works) is essential if one were to provide causal consistency as well as immediate availability to local updates.

==> data/cdf_100.csv <==
i,p,G_L_F,G_L_T,C_L_F,C_L_T
1,0.005025126,1.467192,100.570724,1.451958,100.79098
2,0.010050251,1.496129,100.887458,1.488771,100.851628
3,0.015075377,1.591484,101.074284,1.49483,101.378998
4,0.020100503,1.615579,101.17272,1.577827,101.452158
5,0.025125628,1.626655,101.299892,1.582722,101.508575
6,0.030150754,1.666028,101.48157,1.621213,101.538498
7,0.035175879,1.671076,101.507953,1.629011,101.542399
8,0.040201005,1.676022,101.584583,1.638331,101.557697
9,0.045226131,1.695911,101.588472,1.638768,101.558702
10,0.050251256,1.751608,101.63326,1.649721,101.582079
11,0.055276382,1.753007,101.658546,1.668338,101.642931
12,0.060301508,1.758074,101.659279,1.672895,101.654276
13,0.065326633,1.766348,101.662586,1.674362,101.65864
14,0.070351759,1.816479,101.674236,1.674652,101.662458
15,0.075376884,1.823622,101.680253,1.69555,101.712206
16,0.08040201,1.842193,101.701356,1.698812,101.720075
17,0.085427136,1.851744,101.714962,1.703213,101.725236
18,0.090452261,1.855205,101.738835,1.706899,101.733884
19,0.095477387,1.859285,101.740201,1.714629,101.755441
20,0.100502513,1.889609,101.766584,1.714835,101.770754
21,0.105527638,1.892291,101.770188,1.721723,101.796508
22,0.110552764,1.900521,101.780634,1.736846,101.804569
23,0.115577889,1.914351,101.794647,1.74435,101.856066
24,0.120603015,1.931618,101.795859,1.754643,101.856234
25,0.125628141,1.943436,101.798932,1.760948,101.861035
26,0.130653266,1.951933,101.800634,1.777245,101.861189
27,0.135678392,1.971304,101.812226,1.782021,101.878754
28,0.140703518,1.979492,101.820688,1.795573,101.882143
29,0.145728643,1.983922,101.85782,1.808737,101.892303
30,0.150753769,1.983962,101.8627,1.824997,101.9245
31,0.155778894,1.986341,101.885166,1.829295,101.926519
32,0.16080402,1.991703,101.90558,1.833035,101.941072
33,0.165829146,1.993934,101.911663,1.853023,101.951368
34,0.170854271,1.9988,101.94117,1.857497,101.971097
35,0.175879397,1.999071,101.984573,1.858186,101.97733
36,0.180904523,2.017626,102.003848,1.860234,101.977515
37,0.185929648,2.030861,102.014489,1.865385,102.051148
38,0.190954774,2.033743,102.016186,1.867509,102.066881
39,0.195979899,2.034419,102.054152,1.868098,102.086134
40,0.201005025,2.035659,102.064028,1.877605,102.090994
41,0.206030151,2.036964,102.076281,1.898921,102.1102
42,0.211055276,2.043441,102.085953,1.902549,102.130591
43,0.216080402,2.05602,102.101956,1.910324,102.163747
44,0.221105528,2.06611,102.113494,1.911594,102.185941
45,0.226130653,2.082536,102.122788,1.931649,102.197747
46,0.231155779,2.084149,102.125556,1.932179,102.199034
47,0.236180905,2.085132,102.128402,1.947252,102.210619
48,0.24120603,2.088683,102.143235,1.947424,102.212711
49,0.246231156,2.092506,102.144791,1.953387,102.220447
50,0.251256281,2.10264,102.184617,1.965568,102.233706
51,0.256281407,2.105695,102.211776,1.974179,102.263986
52,0.261306533,2.126977,102.225349,1.977977,102.284897
53,0.266331658,2.128833,102.227506,1.985755,102.305368
54,0.271356784,2.134425,102.228394,1.996144,102.329545
55,0.27638191,2.136686,102.232028,2.002436,102.348817
56,0.281407035,2.158342,102.23765,2.006133,102.362113
57,0.286432161,2.18393,102.24871,2.020469,102.426539
58,0.291457286,2.192927,102.274549,2.025076,102.448671
59,0.296482412,2.202585,102.297433,2.027631,102.456858
60,0.301507538,2.212564,102.299382,2.028859,102.48236
61,0.306532663,2.226816,102.368997,2.033794,102.491857
62,0.311557789,2.235181,102.374676,2.043802,102.51522
63,0.316582915,2.235868,102.419071,2.049949,102.575869
64,0.32160804,2.237076,102.442606,2.0589,102.582351
65,0.326633166,2.239991,102.446298,2.059303,102.622321
66,0.331658291,2.246058,102.48233,2.062548,102.623252
67,0.336683417,2.259175,102.49674,2.091214,102.633758
68,0.341708543,2.266606,102.516298,2.107974,102.642289
69,0.346733668,2.270339,102.585131,2.111809,102.670321
70,0.351758794,2.275024,102.590036,2.116685,102.676119
71,0.35678392,2.277595,102.615463,2.133438,102.690278
72,0.361809045,2.298712,102.633503,2.13884,102.710259
73,0.366834171,2.349812,102.671893,2.145157,102.711193
74,0.371859296,2.355293,102.804901,2.149559,102.842146
75,0.376884422,2.383863,102.824726,2.160176,102.929886
76,0.381909548,2.403126,102.83871,2.224535,103.005402
77,0.386934673,2.404672,102.853505,2.24017,103.009924
78,0.391959799,2.413662,102.958539,2.254027,103.042501
79,0.396984925,2.423395,103.001271,2.28978,103.04732
80,0.40201005,2.454416,103.144056,2.294254,103.08963
81,0.407035176,2.485904,103.223417,2.303146,103.119893
82,0.412060302,2.50583,103.227565,2.306696,103.245987
83,0.417085427,2.513941,103.299125,2.339693,103.266459
84,0.422110553,2.517195,103.436305,2.351981,103.363574
85,0.427135678,2.548743,103.50369,2.364912,103.497741
86,0.432160804,2.601082,103.629825,2.370183,103.626391
87,0.43718593,2.622715,103.644911,2.400694,104.095747
88,0.442211055,2.629907,103.724574,2.451457,104.226993
89,0.447236181,2.652913,104.105882,2.461859,104.312651
90,0.452261307,2.681649,104.911667,2.507764,104.323462
91,0.457286432,2.698547,105.220318,2.537652,104.327849
92,0.462311558,2.703832,105.794063,2.603464,104.335521
93,0.467336683,2.710071,106.42849,2.610526,104.350146
94,0.472361809,2.725309,107.204449,2.633581,104.446876
95,0.477386935,2.73248,107.541787,2.657816,104.554854
96,0.48241206,2.737587,107.720234,2.740258,104.70015
97,0.487437186,2.764701,107.867227,2.780084,104.838981
98,0.492462312,2.771504,108.018082,2.785018,104.852297
99,0.497487437,2.792064,108.081019,2.79519,105.073185
100,0.502512563,2.837757,111.008334,2.855827,105.689236
101,0.507537688,2.860031,111.397721,2.876751,105.794641
102,0.512562814,2.868773,115.694997,2.892598,105.987187
103,0.51758794,2.895192,116.532288,2.945036,106.545084
104,0.522613065,2.942537,117.083364,2.954719,106.746471
105,0.527638191,2.975714,117.609184,2.966208,106.879805
106,0.532663317,2.987662,120.490536,2.981187,107.655309
107,0.537688442,2.990011,127.189143,2.999081,108.727204
108,0.542713568,2.997773,132.050836,3.044115,109.738261
109,0.547738693,3.000726,137.001515,3.056323,109.78926
110,0.552763819,3.024219,147.788697,3.149638,110.769075
111,0.557788945,3.06293,160.853461,3.156421,110.797109
112,0.56281407,3.085105,168.109275,3.221863,111.593329
113,0.567839196,3.095908,173.093818,3.246006,112.969398
114,0.572864322,3.156926,176.217508,3.273252,113.201446
115,0.577889447,3.206769,176.339948,3.289607,113.214557
116,0.582914573,3.25912,189.722445,3.377142,114.595643
117,0.587939698,3.383321,199.342791,3.526573,114.89145
118,0.592964824,3.521018,201.581199,3.573934,115.060041
119,0.59798995,3.633411,201.680136,3.582279,116.317803
120,0.603015075,3.755696,201.815634,3.617028,118.481089
121,0.608040201,3.907498,201.820539,3.653085,118.586717
122,0.613065327,3.946865,201.839364,3.712549,119.283496
123,0.618090452,4.052459,201.84738,3.772728,120.459219
124,0.623115578,4.178953,201.869559,3.859907,121.330487
125,0.628140704,4.295751,201.880715,3.901731,121.863333
126,0.633165829,4.846259,201.90146,4.036053,122.2185
127,0.638190955,4.994729,201.968916,4.04281,127.205944
128,0.64321608,5.088123,202.049765,4.164273,159.784648
129,0.648241206,5.100841,202.086348,4.193416,162.815374
130,0.653266332,5.104278,202.090876,4.22164,200.935606
131,0.658291457,5.350317,202.091085,4.24043,201.186342
132,0.663316583,5.424678,202.098124,4.338293,201.265202
133,0.668341709,5.437441,202.10265,4.363234,201.298159
134,0.673366834,5.562194,202.117371,4.421568,201.486031
135,0.67839196,5.609561,202.147116,4.442557,201.525151
136,0.683417085,5.878662,202.174308,4.482916,201.574627
137,0.688442211,6.077341,202.188876,4.561113,201.735972
138,0.693467337,6.277307,202.243775,4.689953,201.736188
139,0.698492462,7.555034,202.307691,4.694278,201.754607
140,0.703517588,7.573381,202.33731,4.724158,201.761756
141,0.708542714,7.576762,202.349021,5.02353,201.774801
142,0.713567839,8.868903,202.428893,5.210574,201.863658
143,0.718592965,8.886726,202.439073,5.490706,201.878902
144,0.72361809,9.757738,202.489555,5.616088,201.880946
145,0.728643216,10.455307,202.525643,5.621214,201.882758
146,0.733668342,11.310345,202.539571,5.759375,201.887913
147,0.738693467,11.999889,202.590263,5.837945,201.906953
148,0.743718593,12.576471,202.757387,5.949276,201.945484
149,0.748743719,12.652185,202.801818,6.059171,201.973898
150,0.753768844,12.661239,202.910882,6.331093,201.988393
151,0.75879397,13.895839,203.190033,6.484054,202.000113
152,0.763819095,14.206381,203.796339,6.542881,202.05909
153,0.768844221,15.073178,203.921279,7.011185,202.072656
154,0.773869347,15.218634,204.029356,7.196063,202.17768
155,0.778894472,16.055115,204.065718,7.611481,202.182911
156,0.783919598,16.068124,204.111577,7.619699,202.191347
157,0.788944724,17.02766,204.149458,7.858079,202.206687
158,0.793969849,17.857406,204.510569,7.881907,202.234232
159,0.798994975,25.088414,205.29117,8.004768,202.250436
160,0.804020101,25.606258,205.503248,8.069149,202.254808
161,0.809045226,25.706988,207.224899,9.277974,202.276298
162,0.814070352,26.411522,207.786025,9.731786,202.348776
163,0.819095477,28.068478,211.212041,9.830883,202.362458
164,0.824120603,28.685667,211.476934,9.834116,202.385973
165,0.829145729,34.326428,214.212037,10.119507,202.438579
166,0.834170854,36.446008,226.051475,10.524559,202.482665
167,0.83919598,37.838054,226.241792,11.428599,202.51729
168,0.844221106,62.691501,231.132312,11.803634,202.54129
169,0.849246231,71.11041,231.323637,12.830911,202.57904
170,0.854271357,75.744116,235.037062,12.83257,202.669494
171,0.859296482,77.849149,235.448154,12.939891,202.732599
172,0.864321608,83.016002,237.803505,13.445296,202.830138
173,0.869346734,86.450808,271.898735,13.469103,202.835787
174,0.874371859,92.216009,275.807039,13.876726,202.916336
175,0.879396985,108.290446,278.134711,14.109647,202.953642
176,0.884422111,112.620167,280.743596,14.363165,203.118384
177,0.889447236,114.766593,281.254617,14.699834,203.183843
178,0.894472362,125.281225,282.503116,15.588861,203.270991
179,0.899497487,128.643873,283.508916,16.066478,203.320567
180,0.904522613,129.087785,288.999924,18.042691,203.347723
181,0.909547739,129.358022,289.838902,18.396113,203.356433
182,0.914572864,144.422785,290.112231,18.537126,204.028575
183,0.91959799,148.359155,309.700842,19.029951,204.179825
184,0.924623116,150.109012,313.12159,19.090516,204.292032
185,0.929648241,151.056869,313.236507,19.367451,204.329499
186,0.934673367,166.577066,314.431973,19.814593,204.383497
187,0.939698492,173.717324,314.513088,21.776215,204.420834
188,0.944723618,175.459721,316.861312,22.394689,205.052568
189,0.949748744,180.981602,316.972075,26.600854,205.741599
190,0.954773869,183.053741,317.659864,27.652879,207.838005
191,0.959798995,183.53332,323.194593,29.197082,208.609207
192,0.964824121,184.30839,324.367416,31.67536,211.87894
193,0.969849246,192.049024,337.223942,32.568324,213.237906
194,0.974874372,196.523046,341.974266,32.861662,213.812214
195,0.979899497,215.700727,363.056874,33.345374,214.921338
196,0.984924623,218.228033,375.11908,61.929658,224.951404
197,0.989949749,225.356376,378.947475,67.020659,226.340066
198,0.994974874,228.178773,383.319972,80.712539,239.960868
199,1,472.304447,408.376881,253.314362,255.406052


==> data/cdf_1000.csv <==
i,p,G_L_F,G_L_T,C_L_F,C_L_T
1,0.005025126,1.370132,1000.801187,1.409074,1000.426386
2,0.010050251,1.514091,1001.00528,1.429156,1000.91846
3,0.015075377,1.694002,1001.025516,1.463835,1000.979043
4,0.020100503,1.758985,1001.466998,1.483924,1001.039719
5,0.025125628,1.773512,1001.474038,1.496824,1001.040437
6,0.030150754,1.783324,1001.487312,1.507404,1001.12827
7,0.035175879,1.835508,1001.538031,1.514915,1001.302822
8,0.040201005,1.841389,1001.628736,1.517946,1001.436774
9,0.045226131,1.858875,1001.629437,1.52642,1001.43935
10,0.050251256,1.91484,1001.651912,1.551648,1001.461306
11,0.055276382,1.936558,1001.69793,1.574517,1001.580604
12,0.060301508,1.968517,1001.70207,1.576054,1001.603552
13,0.065326633,1.976728,1001.711023,1.592649,1001.608094
14,0.070351759,1.977566,1001.732355,1.611583,1001.610548
15,0.075376884,1.987307,1001.770915,1.646015,1001.627852
16,0.08040201,1.996882,1001.803907,1.653129,1001.631425
17,0.085427136,1.999458,1001.811534,1.655131,1001.698405
18,0.090452261,2.016577,1001.815401,1.668169,1001.698577
19,0.095477387,2.029704,1001.823221,1.670556,1001.701429
20,0.100502513,2.040253,1001.826451,1.671938,1001.706233
21,0.105527638,2.046688,1001.878875,1.674474,1001.713689
22,0.110552764,2.048043,1001.936327,1.685208,1001.726968
23,0.115577889,2.058361,1001.937307,1.688546,1001.733588
24,0.120603015,2.064199,1001.941245,1.696689,1001.750721
25,0.125628141,2.068728,1001.949154,1.705491,1001.760403
26,0.130653266,2.069964,1001.96483,1.711165,1001.763726
27,0.135678392,2.091224,1002.005421,1.725284,1001.767581
28,0.140703518,2.092629,1002.008462,1.73174,1001.770486
29,0.145728643,2.123661,1002.008759,1.733851,1001.773025
30,0.150753769,2.130449,1002.012092,1.736173,1001.789712
31,0.155778894,2.155567,1002.019858,1.751207,1001.81478
32,0.16080402,2.157534,1002.065904,1.752704,1001.827877
33,0.165829146,2.197255,1002.074448,1.757633,1001.848478
34,0.170854271,2.207019,1002.096644,1.768654,1001.84968
35,0.175879397,2.20843,1002.106651,1.771034,1001.855992
36,0.180904523,2.219036,1002.10868,1.771551,1001.865802
37,0.185929648,2.22186,1002.110913,1.774715,1001.879135
38,0.190954774,2.222796,1002.112609,1.779253,1001.88201
39,0.195979899,2.227952,1002.187558,1.801235,1001.88721
40,0.201005025,2.23211,1002.199591,1.808772,1001.889884
41,0.206030151,2.240749,1002.208423,1.816863,1001.892867
42,0.211055276,2.245515,1002.209394,1.817301,1001.906443
43,0.216080402,2.246412,1002.217304,1.821021,1001.913514
44,0.221105528,2.250979,1002.268284,1.822155,1001.929817
45,0.226130653,2.255367,1002.304716,1.837128,1001.935483
46,0.231155779,2.260845,1002.317901,1.839258,1001.945712
47,0.236180905,2.287401,1002.387262,1.843401,1001.984737
48,0.24120603,2.295704,1002.43548,1.846577,1001.987702
49,0.246231156,2.323558,1002.450949,1.85426,1001.996493
50,0.251256281,2.334286,1002.491453,1.864883,1002.008181
51,0.256281407,2.335181,1002.513921,1.873438,1002.013996
52,0.261306533,2.343852,1002.52448,1.87463,1002.034714
53,0.266331658,2.367408,1002.524717,1.878842,1002.037111
54,0.271356784,2.429879,1002.526915,1.882801,1002.045601
55,0.27638191,2.433756,1002.535706,1.900406,1002.047123
56,0.281407035,2.434183,1002.587243,1.912797,1002.079213
57,0.286432161,2.477312,1002.62162,1.913243,1002.087204
58,0.291457286,2.499561,1002.625703,1.920085,1002.089612
59,0.296482412,2.504155,1002.68286,1.925507,1002.093946
60,0.301507538,2.520669,1002.689304,1.933083,1002.129592
61,0.306532663,2.578201,1002.698436,1.938687,1002.134379
62,0.311557789,2.604449,1002.832786,1.942721,1002.140095
63,0.316582915,2.64904,1003.040263,1.944682,1002.143403
64,0.32160804,2.664628,1003.585684,1.977974,1002.146157
65,0.326633166,2.678809,1004.03516,1.983045,1002.162103
66,0.331658291,2.692821,1004.101162,1.987486,1002.182055
67,0.336683417,2.69876,1004.330307,2.014156,1002.234453
68,0.341708543,2.768671,1004.521772,2.014519,1002.250618
69,0.346733668,2.83805,1004.886648,2.01721,1002.258816
70,0.351758794,2.848269,1005.790565,2.017591,1002.291078
71,0.35678392,2.870984,1006.911368,2.028067,1002.291167
72,0.361809045,2.918419,1007.074709,2.067748,1002.292604
73,0.366834171,2.948972,1009.681607,2.083401,1002.339607
74,0.371859296,2.954433,1010.962601,2.089339,1002.342743
75,0.376884422,3.083486,1014.310457,2.098469,1002.355898
76,0.381909548,3.09364,1015.853252,2.101961,1002.379886
77,0.386934673,3.10176,1019.065604,2.104582,1002.392196
78,0.391959799,3.115523,1031.850469,2.108157,1002.399738
79,0.396984925,3.173264,1034.989575,2.118443,1002.454622
80,0.40201005,3.27711,1036.532113,2.120386,1002.458304
81,0.407035176,3.337704,1037.327107,2.147157,1002.504832
82,0.412060302,3.441326,1041.378379,2.151724,1002.574024
83,0.417085427,3.514852,1079.680385,2.153608,1002.587703
84,0.422110553,3.721719,1330.126285,2.175202,1002.632456
85,0.427135678,3.880706,1903.859017,2.183224,1002.636573
86,0.432160804,4.483718,1906.46207,2.190222,1002.656664
87,0.43718593,4.582612,1917.256755,2.191191,1002.67579
88,0.442211055,4.878192,1920.399268,2.205131,1002.678483
89,0.447236181,4.915916,1929.591712,2.222561,1002.687561
90,0.452261307,5.055494,1944.46931,2.231196,1002.736453
91,0.457286432,5.250616,1957.568624,2.232488,1002.766216
92,0.462311558,5.339117,1969.378091,2.23478,1002.825507
93,0.467336683,5.639151,1976.135341,2.237733,1002.930868
94,0.472361809,5.810907,1997.417788,2.238261,1003.023548
95,0.477386935,6.080748,2000.35961,2.238402,1003.082428
96,0.48241206,7.296985,2001.107015,2.25769,1003.113939
97,0.487437186,7.542221,2001.574935,2.259774,1003.135613
98,0.492462312,7.919116,2001.882151,2.262727,1003.317089
99,0.497487437,8.05319,2001.902938,2.263821,1003.47762
100,0.502512563,8.329619,2001.995331,2.265669,1003.746417
101,0.507537688,8.906609,2002.043027,2.274136,1003.823756
102,0.512562814,9.023241,2002.079417,2.274449,1004.000104
103,0.51758794,9.246842,2002.08671,2.287812,1004.31229
104,0.522613065,9.322777,2002.101764,2.305064,1004.833996
105,0.527638191,10.961104,2002.143989,2.337032,1005.333963
106,0.532663317,11.998395,2002.183907,2.352974,1005.412066
107,0.537688442,12.493326,2002.23891,2.363823,1006.789637
108,0.542713568,12.744829,2002.253936,2.381183,1007.994993
109,0.547738693,14.450108,2002.279535,2.399566,1008.468791
110,0.552763819,15.00414,2002.335648,2.402466,1008.567117
111,0.557788945,15.96316,2002.343246,2.405208,1008.731935
112,0.56281407,15.990018,2002.347135,2.463165,1009.709423
113,0.567839196,16.028673,2002.356889,2.464074,1009.891278
114,0.572864322,16.403484,2002.369672,2.472807,1010.635379
115,0.577889447,16.88189,2002.387826,2.503751,1011.036233
116,0.582914573,17.155715,2002.439106,2.505151,1013.137687
117,0.587939698,17.909595,2002.482508,2.542389,1016.194903
118,0.592964824,18.383544,2002.565333,2.56779,1017.31399
119,0.59798995,21.704105,2002.574487,2.581811,1021.133226
120,0.603015075,27.001201,2002.585636,2.61773,1060.714916
121,0.608040201,41.51572,2002.616229,2.620433,1083.593516
122,0.613065327,59.086236,2002.669514,2.635233,2001.091559
123,0.618090452,65.254286,2002.686294,2.647133,2001.719516
124,0.623115578,89.012779,2002.686936,2.671779,2001.721713
125,0.628140704,90.591264,2002.693556,2.67389,2001.725869
126,0.633165829,97.893026,2002.757963,2.6821,2001.850513
127,0.638190955,108.599317,2002.960584,2.778738,2001.857366
128,0.64321608,147.854407,2003.038872,2.793698,2001.868074
129,0.648241206,172.348688,2003.094816,2.810278,2001.876547
130,0.653266332,199.728548,2003.095346,2.813297,2001.892848
131,0.658291457,814.509836,2003.514453,2.843536,2001.913017
132,0.663316583,878.933607,2003.640886,2.90297,2001.945401
133,0.668341709,908.685037,2003.732792,2.915991,2001.97691
134,0.673366834,913.287007,2003.781241,2.918808,2001.986248
135,0.67839196,915.058795,2003.983596,2.92799,2001.996226
136,0.683417085,917.461019,2004.06564,2.949655,2002.004166
137,0.688442211,918.587616,2004.482529,2.997833,2002.032507
138,0.693467337,922.504664,2005.532762,3.077549,2002.088547
139,0.698492462,956.428318,2006.076582,3.130729,2002.108873
140,0.703517588,964.755502,2006.140779,3.249674,2002.118926
141,0.708542714,966.530502,2007.338462,3.2538,2002.130306
142,0.713567839,967.546211,2007.858151,3.310212,2002.163552
143,0.718592965,968.197332,2008.147997,3.346318,2002.171466
144,0.72361809,969.278592,2012.800631,3.451734,2002.207325
145,0.728643216,969.301395,2013.641688,3.497971,2002.212993
146,0.733668342,971.032204,2018.949908,3.70427,2002.237251
147,0.738693467,977.395443,2020.382828,3.804814,2002.244395
148,0.743718593,997.670795,2027.615786,3.878095,2002.24639
149,0.748743719,1001.520039,2029.239608,4.351272,2002.268903
150,0.753768844,1006.188539,2032.341687,4.500849,2002.286516
151,0.75879397,1009.291168,2033.317619,4.63006,2002.293298
152,0.763819095,1022.196139,2040.971506,4.641506,2002.300738
153,0.768844221,1023.324917,2055.073966,4.930272,2002.307837
154,0.773869347,1028.723703,2059.358056,5.184002,2002.323644
155,0.778894472,1032.392895,2060.376274,5.285404,2002.351257
156,0.783919598,1032.984888,2071.999105,5.397067,2002.359718
157,0.788944724,1033.02318,2077.147258,5.520126,2002.381958
158,0.793969849,1033.045611,2081.314194,5.708582,2002.489357
159,0.798994975,1033.08931,2083.778469,5.950251,2002.506562
160,0.804020101,1033.321333,2084.877069,6.086845,2002.522995
161,0.809045226,1036.136691,2085.859638,6.197946,2002.556783
162,0.814070352,1037.312343,2086.022621,6.547623,2002.572935
163,0.819095477,1037.409803,2095.762049,6.591576,2002.638374
164,0.824120603,1037.782949,2095.779737,6.675493,2002.662431
165,0.829145729,1043.477738,2099.582261,6.7758,2002.700695
166,0.834170854,1047.142759,2108.722481,6.906568,2002.815509
167,0.83919598,1049.69558,2111.829906,7.112762,2002.855628
168,0.844221106,1050.318218,2115.657811,7.54742,2002.997963
169,0.849246231,1056.215839,2116.023925,7.600133,2003.025311
170,0.854271357,1056.72193,2122.675438,7.696057,2003.04141
171,0.859296482,1056.985974,2196.724429,7.830788,2003.176997
172,0.864321608,1059.859328,2851.955779,8.830774,2003.380915
173,0.869346734,1065.266735,2857.656653,9.470855,2003.442466
174,0.874371859,1066.523362,2894.981795,9.685185,2003.444326
175,0.879396985,1069.523663,2960.474227,9.697897,2003.559981
176,0.884422111,1071.028115,2960.869852,10.147642,2003.604522
177,0.889447236,1072.802854,2964.705061,10.553237,2003.631012
178,0.894472362,1075.982369,3002.778843,10.712042,2004.319702
179,0.899497487,1076.087132,3005.97632,11.162208,2004.485664
180,0.904522613,1076.910575,3008.351359,11.455242,2004.804608
181,0.909547739,1078.468019,3024.784739,11.714393,2004.961517
182,0.914572864,1083.91645,3025.526222,11.837964,2005.968103
183,0.91959799,1093.037177,3031.742781,11.862912,2006.199331
184,0.924623116,1093.839021,3038.965569,12.545478,2006.430682
185,0.929648241,1096.813626,3045.938443,14.620899,2006.935491
186,0.934673367,1100.69682,3054.77217,14.674391,2007.105336
187,0.939698492,1103.588487,3082.304301,14.968958,2008.781971
188,0.944723618,1110.021223,3083.674479,15.168509,2011.411943
189,0.949748744,1114.094299,3084.869758,15.382166,2013.672019
190,0.954773869,1114.659051,3090.303641,15.91607,2013.7504
191,0.959798995,1118.128906,3095.168318,16.935294,2015.351563
192,0.964824121,1118.277909,3100.656211,18.381768,2015.608639
193,0.969849246,1119.490103,3111.917124,21.108443,2018.651413
194,0.974874372,1126.90111,3115.875187,24.042272,2019.150305
195,0.979899497,1143.327063,3117.186969,25.285137,2037.675138
196,0.984924623,1179.666282,3128.85729,48.918964,2041.716891
197,0.989949749,1213.357597,3128.981456,53.289512,2044.2751
198,0.994974874,1235.166022,3178.376156,65.212407,2074.457228
199,1,1376.566521,3307.275135,189.17802,2100.551143


==> data/cdf_250.csv <==
i,p,G_L_F,G_L_T,C_L_F,C_L_T
1,0.005025126,1.542368,250.964818,1.386383,250.929319
2,0.010050251,1.558821,251.064699,1.390611,250.929667
3,0.015075377,1.560482,251.314143,1.401785,251.059266
4,0.020100503,1.575943,251.602346,1.484215,251.230935
5,0.025125628,1.606735,251.664352,1.487024,251.297907
6,0.030150754,1.612269,251.67417,1.506517,251.42148
7,0.035175879,1.632035,251.675126,1.578958,251.473955
8,0.040201005,1.679999,251.697737,1.597665,251.531308
9,0.045226131,1.681802,251.710771,1.662609,251.646286
10,0.050251256,1.810143,251.717451,1.664643,251.702031
11,0.055276382,1.819168,251.763161,1.664714,251.713053
12,0.060301508,1.829725,251.777457,1.665329,251.730154
13,0.065326633,1.83994,251.794526,1.665888,251.738046
14,0.070351759,1.842789,251.802894,1.669579,251.742881
15,0.075376884,1.855576,251.806661,1.686061,251.747994
16,0.08040201,1.86588,251.826759,1.691272,251.760148
17,0.085427136,1.879139,251.841312,1.692966,251.76262
18,0.090452261,1.899926,251.868569,1.69677,251.774135
19,0.095477387,1.933985,251.952972,1.713269,251.786326
20,0.100502513,1.954471,251.980384,1.729987,251.789012
21,0.105527638,1.974032,251.985282,1.732859,251.790689
22,0.110552764,1.999337,251.991219,1.747493,251.793338
23,0.115577889,2.005057,251.99923,1.752208,251.808686
24,0.120603015,2.057724,252.007374,1.767431,251.821311
25,0.125628141,2.064311,252.035643,1.805715,251.834551
26,0.130653266,2.064898,252.058357,1.826865,251.835141
27,0.135678392,2.06591,252.07059,1.833793,251.853221
28,0.140703518,2.068787,252.072437,1.834293,251.868731
29,0.145728643,2.072767,252.073504,1.844913,251.896651
30,0.150753769,2.078625,252.084428,1.85457,251.921954
31,0.155778894,2.099237,252.088912,1.871132,251.922095
32,0.16080402,2.100293,252.095512,1.884981,251.923399
33,0.165829146,2.111769,252.120372,1.885354,251.934667
34,0.170854271,2.113538,252.148339,1.890502,251.943605
35,0.175879397,2.12448,252.150926,1.893889,251.958423
36,0.180904523,2.124619,252.156112,1.901805,251.959556
37,0.185929648,2.124873,252.188687,1.903803,251.970326
38,0.190954774,2.129059,252.18975,1.904663,251.972708
39,0.195979899,2.134103,252.19006,1.906289,251.981938
40,0.201005025,2.144121,252.192033,1.908914,251.991641
41,0.206030151,2.151716,252.192725,1.912161,251.993326
42,0.211055276,2.15301,252.208014,1.915913,252.004542
43,0.216080402,2.164866,252.208092,1.917255,252.035325
44,0.221105528,2.166206,252.218326,1.936898,252.042349
45,0.226130653,2.18629,252.224394,1.939573,252.04961
46,0.231155779,2.191849,252.233226,1.953986,252.056845
47,0.236180905,2.196246,252.234137,1.959873,252.070348
48,0.24120603,2.202578,252.250663,1.966567,252.071777
49,0.246231156,2.20325,252.263904,1.971984,252.097702
50,0.251256281,2.219136,252.270621,1.975775,252.107925
51,0.256281407,2.219517,252.32943,1.978709,252.126321
52,0.261306533,2.219923,252.334473,1.979452,252.134691
53,0.266331658,2.223165,252.348882,1.980114,252.154817
54,0.271356784,2.230394,252.351164,2.004728,252.239129
55,0.27638191,2.265065,252.353088,2.020962,252.256823
56,0.281407035,2.316169,252.35411,2.022979,252.269506
57,0.286432161,2.318321,252.36404,2.047888,252.272458
58,0.291457286,2.331997,252.402985,2.056382,252.272613
59,0.296482412,2.334404,252.449837,2.067646,252.286148
60,0.301507538,2.375947,252.477611,2.088911,252.31882
61,0.306532663,2.379198,252.488707,2.095604,252.321017
62,0.311557789,2.389327,252.520183,2.098935,252.356081
63,0.316582915,2.396203,252.523249,2.101398,252.376741
64,0.32160804,2.430741,252.567635,2.108933,252.379727
65,0.326633166,2.4539,252.610578,2.122172,252.391693
66,0.331658291,2.470797,252.618032,2.145449,252.395435
67,0.336683417,2.485916,252.63838,2.165361,252.39712
68,0.341708543,2.495949,252.706602,2.165972,252.402938
69,0.346733668,2.505527,252.708603,2.169605,252.416263
70,0.351758794,2.506236,252.725649,2.172021,252.485865
71,0.35678392,2.539984,252.729928,2.178414,252.487771
72,0.361809045,2.594636,252.822904,2.184062,252.555349
73,0.366834171,2.609108,252.969219,2.201111,252.556835
74,0.371859296,2.635066,253.077588,2.245132,252.595843
75,0.376884422,2.717282,253.263222,2.251991,252.601254
76,0.381909548,2.722332,253.612892,2.253744,252.601313
77,0.386934673,2.729217,253.977279,2.260433,252.638834
78,0.391959799,2.742767,253.980179,2.261033,252.689548
79,0.396984925,2.751487,254.400326,2.267734,252.700895
80,0.40201005,2.769591,254.516119,2.285873,252.782546
81,0.407035176,2.814305,254.736375,2.295254,252.786343
82,0.412060302,2.863338,255.398659,2.320946,252.804306
83,0.417085427,2.866292,257.390053,2.337936,252.846414
84,0.422110553,2.930182,258.230933,2.369683,252.910332
85,0.427135678,2.934366,258.976425,2.39278,252.921876
86,0.432160804,2.946292,263.666871,2.416744,253.310509
87,0.43718593,2.960547,264.604382,2.42534,253.399865
88,0.442211055,2.965408,274.377163,2.459159,253.579361
89,0.447236181,2.971743,280.237994,2.461245,253.682911
90,0.452261307,3.005889,290.616458,2.470446,253.763184
91,0.457286432,3.02394,291.622389,2.50019,253.924159
92,0.462311558,3.125901,300.430916,2.515864,254.211164
93,0.467336683,3.181216,311.48527,2.520605,254.373595
94,0.472361809,3.196568,363.036015,2.54652,254.37801
95,0.477386935,3.258233,386.694768,2.554811,254.378359
96,0.48241206,3.261257,429.799293,2.582193,254.568323
97,0.487437186,3.305737,442.306152,2.646,254.677057
98,0.492462312,3.33338,443.711328,2.651069,255.383167
99,0.497487437,3.347901,467.777847,2.653339,255.385216
100,0.502512563,3.394357,478.552007,2.667343,255.984778
101,0.507537688,3.42448,479.34836,2.678162,256.106897
102,0.512562814,3.474235,482.283802,2.707403,257.219769
103,0.51758794,3.718802,495.381418,2.738907,257.488593
104,0.522613065,3.775983,501.372741,2.777299,258.834335
105,0.527638191,3.779655,501.803924,2.855117,259.655938
106,0.532663317,3.783333,501.827117,2.8716,261.163887
107,0.537688442,3.924151,501.830505,2.917686,261.51203
108,0.542713568,3.970786,501.84908,2.930988,262.797846
109,0.547738693,4.304523,501.921075,2.946067,265.864284
110,0.552763819,4.481322,501.945464,3.014215,266.193915
111,0.557788945,4.66821,501.96948,3.02029,266.219325
112,0.56281407,4.865477,502.100278,3.052372,266.866066
113,0.567839196,5.176849,502.122761,3.054909,266.883418
114,0.572864322,5.241584,502.1669,3.056924,267.043537
115,0.577889447,5.311762,502.186124,3.089942,267.054738
116,0.582914573,5.630228,502.198481,3.097443,270.682175
117,0.587939698,5.676925,502.21762,3.124152,270.789656
118,0.592964824,5.944241,502.219828,3.157777,273.134646
119,0.59798995,5.946419,502.243149,3.233259,280.318589
120,0.603015075,5.976537,502.253579,3.270663,281.132682
121,0.608040201,6.527818,502.257064,3.313449,296.840377
122,0.613065327,6.689428,502.349719,3.36969,501.183823
123,0.618090452,7.119791,502.372826,3.463615,501.417772
124,0.623115578,7.514643,502.39092,3.475032,501.642976
125,0.628140704,7.587833,502.492149,3.52202,501.758615
126,0.633165829,7.793781,502.515707,3.527782,501.908101
127,0.638190955,8.389065,502.597174,3.540772,501.918534
128,0.64321608,8.493282,502.618433,3.618289,501.938509
129,0.648241206,8.582655,502.663187,3.65229,501.980988
130,0.653266332,9.139627,502.67993,3.987354,501.995305
131,0.658291457,9.195722,502.680562,3.989724,502.041382
132,0.663316583,10.709114,502.920131,4.221953,502.046519
133,0.668341709,11.185198,502.941556,4.241676,502.046901
134,0.673366834,11.451586,502.945061,4.295759,502.057123
135,0.67839196,12.505975,502.966497,4.314139,502.07296
136,0.683417085,12.738853,503.05261,4.424214,502.076362
137,0.688442211,15.851392,503.160515,4.478808,502.078108
138,0.693467337,17.676064,503.284291,4.62137,502.082723
139,0.698492462,20.029868,503.28736,4.684744,502.089952
140,0.703517588,21.158343,503.390583,4.905226,502.094227
141,0.708542714,23.061707,503.567055,5.081703,502.129541
142,0.713567839,26.781756,503.605457,5.160013,502.129924
143,0.718592965,31.249756,503.676412,5.187497,502.131093
144,0.72361809,47.081157,503.741254,5.484714,502.157126
145,0.728643216,56.537404,503.743352,5.667764,502.163538
146,0.733668342,72.107084,503.784645,5.682395,502.166056
147,0.738693467,73.455859,503.930927,5.997729,502.196324
148,0.743718593,85.277379,504.059413,6.202883,502.243161
149,0.748743719,88.722726,504.126612,6.42353,502.254184
150,0.753768844,97.422239,505.35001,6.497998,502.309429
151,0.75879397,115.874526,505.415399,7.027142,502.319466
152,0.763819095,124.163369,505.47081,7.046349,502.366387
153,0.768844221,128.383927,505.702492,7.262366,502.396782
154,0.773869347,149.940802,505.925714,7.779089,502.415749
155,0.778894472,177.791197,506.490318,7.926441,502.44683
156,0.783919598,180.737477,509.098093,8.416049,502.452144
157,0.788944724,184.015737,510.431732,8.939765,502.462717
158,0.793969849,190.165163,515.105477,9.794842,502.477357
159,0.798994975,198.11303,521.280415,9.878667,502.50375
160,0.804020101,201.252552,521.621509,9.995762,502.549648
161,0.809045226,203.716578,524.982422,10.194588,502.551564
162,0.814070352,229.235907,537.794729,10.37488,502.560954
163,0.819095477,230.948703,538.636619,10.691911,502.621848
164,0.824120603,236.729179,540.556137,10.729921,502.633815
165,0.829145729,237.272566,540.708107,11.159599,502.642645
166,0.834170854,241.041517,541.288578,11.482207,502.657024
167,0.83919598,241.373694,561.653943,11.797919,502.735685
168,0.844221106,250.852808,568.385276,12.305224,502.758357
169,0.849246231,257.430442,571.319278,13.438295,502.777465
170,0.854271357,265.667334,574.482653,14.538336,502.865601
171,0.859296482,272.780534,574.802042,15.034682,502.879573
172,0.864321608,278.1571,576.193112,15.525796,502.9772
173,0.869346734,279.935329,576.801892,15.780436,502.980596
174,0.874371859,281.23447,578.136973,15.850479,503.122574
175,0.879396985,298.515507,579.808302,16.290402,503.216067
176,0.884422111,307.372208,580.80276,16.612542,503.271535
177,0.889447236,309.79176,587.866636,17.212966,503.299981
178,0.894472362,316.456559,587.965676,17.890155,503.368302
179,0.899497487,325.674981,600.233237,18.723685,503.633438
180,0.904522613,326.861158,638.385823,19.509255,503.70031
181,0.909547739,328.731015,723.794113,19.981749,503.777069
182,0.914572864,329.959538,725.736737,22.023794,504.16086
183,0.91959799,330.426994,726.522177,24.211794,504.199629
184,0.924623116,333.351241,728.383033,24.459728,504.248711
185,0.929648241,335.012546,738.806877,36.398795,504.633318
186,0.934673367,336.708617,766.211678,38.110382,504.873097
187,0.939698492,341.855977,767.179743,39.254694,505.603865
188,0.944723618,342.175357,767.732089,39.913122,505.774269
189,0.949748744,342.963006,772.386427,42.876905,505.901678
190,0.954773869,349.013786,779.876205,43.956694,506.284507
191,0.959798995,349.764696,784.926117,44.710587,506.304251
192,0.964824121,353.010374,787.592534,55.583632,508.019408
193,0.969849246,368.252063,789.746826,66.267161,509.85303
194,0.974874372,370.478421,796.870287,88.815234,510.391972
195,0.979899497,374.036898,799.28052,92.703786,511.074792
196,0.984924623,376.256257,828.269984,94.740959,512.210598
197,0.989949749,383.452425,833.91685,130.330685,516.255018
198,0.994974874,404.726232,835.782339,188.618492,541.954056
199,1,408.313716,928.812321,248.985319,547.665139


==> data/cdf_500.csv <==
i,p,G_L_F,G_L_T,C_L_F,C_L_T
1,0.005025126,1.644979,500.722647,1.312231,500.865694
2,0.010050251,1.654725,501.168407,1.427217,501.153714
3,0.015075377,1.667613,501.601504,1.516868,501.389757
4,0.020100503,1.744689,501.651505,1.52844,501.568598
5,0.025125628,1.839626,501.675281,1.543942,501.597511
6,0.030150754,1.888244,501.691756,1.544247,501.599375
7,0.035175879,1.93299,501.715977,1.575523,501.632677
8,0.040201005,1.942063,501.740807,1.578535,501.638713
9,0.045226131,1.944222,501.75572,1.630513,501.648881
10,0.050251256,1.944919,501.780734,1.63594,501.656499
11,0.055276382,1.948057,501.796568,1.641449,501.658357
12,0.060301508,1.955907,501.797272,1.65229,501.662187
13,0.065326633,1.964571,501.821428,1.670579,501.668719
14,0.070351759,1.966097,501.839882,1.673333,501.68295
15,0.075376884,1.970107,501.842148,1.682698,501.683078
16,0.08040201,1.970302,501.860782,1.691742,501.684323
17,0.085427136,2.066867,501.888884,1.698082,501.697403
18,0.090452261,2.074695,501.927478,1.701142,501.723891
19,0.095477387,2.099861,501.935433,1.704633,501.74419
20,0.100502513,2.101321,501.956317,1.748896,501.750461
21,0.105527638,2.108181,501.9608,1.754077,501.75464
22,0.110552764,2.129107,501.974578,1.758669,501.755424
23,0.115577889,2.146413,501.987404,1.763025,501.772064
24,0.120603015,2.14761,502.037088,1.763195,501.794001
25,0.125628141,2.160824,502.049401,1.785814,501.798304
26,0.130653266,2.165639,502.060965,1.792759,501.807041
27,0.135678392,2.177611,502.062025,1.809152,501.808236
28,0.140703518,2.18035,502.073282,1.815082,501.81425
29,0.145728643,2.225132,502.084057,1.820997,501.820698
30,0.150753769,2.226435,502.085977,1.829691,501.847509
31,0.155778894,2.226682,502.089737,1.832492,501.849916
32,0.16080402,2.228556,502.092609,1.835783,501.864033
33,0.165829146,2.245885,502.111622,1.838554,501.875772
34,0.170854271,2.255644,502.135767,1.850017,501.895061
35,0.175879397,2.281749,502.141267,1.853221,501.901734
36,0.180904523,2.292652,502.148267,1.858958,501.905089
37,0.185929648,2.29537,502.160688,1.864142,501.924766
38,0.190954774,2.297668,502.254565,1.865734,501.929272
39,0.195979899,2.327927,502.2741,1.866386,501.940288
40,0.201005025,2.328786,502.37977,1.86831,501.966518
41,0.206030151,2.346401,502.395836,1.877605,501.986687
42,0.211055276,2.370911,502.409809,1.882711,501.989718
43,0.216080402,2.380195,502.459135,1.885986,502.024221
44,0.221105528,2.380552,502.545475,1.898628,502.030537
45,0.226130653,2.404536,502.598101,1.903138,502.033292
46,0.231155779,2.410627,502.700459,1.912767,502.038859
47,0.236180905,2.419368,502.752741,1.917705,502.054316
48,0.24120603,2.455184,502.921154,1.920518,502.083251
49,0.246231156,2.465818,503.008043,1.92175,502.099079
50,0.251256281,2.466386,503.24135,1.925233,502.11046
51,0.256281407,2.487381,504.228738,1.931264,502.114545
52,0.261306533,2.494034,504.575981,1.947874,502.12529
53,0.266331658,2.501638,505.065141,1.952632,502.128971
54,0.271356784,2.550798,505.650652,1.954795,502.142074
55,0.27638191,2.569064,505.686416,1.955479,502.150879
56,0.281407035,2.571557,505.943458,1.956139,502.152656
57,0.286432161,2.618739,506.111153,1.972232,502.155522
58,0.291457286,2.80172,507.285324,1.973754,502.159923
59,0.296482412,2.899512,509.774407,1.987225,502.160748
60,0.301507538,2.922701,510.093921,1.991558,502.186029
61,0.306532663,2.970565,510.689959,1.999529,502.19453
62,0.311557789,2.979728,511.532503,2.004057,502.200391
63,0.316582915,2.98414,513.869707,2.006419,502.205694
64,0.32160804,3.02577,514.448664,2.014926,502.216573
65,0.326633166,3.061276,525.158317,2.021286,502.22082
66,0.331658291,3.081233,527.690149,2.034359,502.223162
67,0.336683417,3.176683,529.460621,2.052587,502.23864
68,0.341708543,3.180816,539.227522,2.054195,502.250647
69,0.346733668,3.269722,567.058845,2.056738,502.280691
70,0.351758794,3.282498,608.075096,2.062354,502.325881
71,0.35678392,3.296057,631.087911,2.066757,502.344835
72,0.361809045,3.444982,743.069628,2.07567,502.354236
73,0.366834171,3.464793,745.09671,2.083833,502.355077
74,0.371859296,3.558619,757.620213,2.08948,502.389796
75,0.376884422,3.574294,831.652948,2.090369,502.397722
76,0.381909548,3.920836,839.839549,2.093838,502.407162
77,0.386934673,3.922996,858.395399,2.095193,502.408819
78,0.391959799,4.04554,932.013532,2.100522,502.419856
79,0.396984925,4.656313,938.148903,2.111179,502.459809
80,0.40201005,4.68315,945.114569,2.111342,502.518281
81,0.407035176,4.699915,949.943663,2.111792,502.577498
82,0.412060302,4.729645,955.370987,2.126678,502.596759
83,0.417085427,5.056599,955.653262,2.13253,502.598894
84,0.422110553,5.059483,957.154583,2.137958,502.607847
85,0.427135678,5.204651,957.522427,2.14077,502.617137
86,0.432160804,5.64428,967.264368,2.142844,502.73029
87,0.43718593,6.549773,972.303893,2.172482,502.845243
88,0.442211055,6.755464,981.855137,2.177043,502.869786
89,0.447236181,6.982295,986.311181,2.196012,502.89696
90,0.452261307,7.118623,993.804322,2.199128,502.941587
91,0.457286432,7.289224,994.212611,2.209969,502.973422
92,0.462311558,7.313681,998.030905,2.216147,502.979121
93,0.467336683,7.580071,1001.631915,2.22989,503.022588
94,0.472361809,7.814839,1001.86026,2.232491,503.037726
95,0.477386935,8.010874,1001.922642,2.237899,503.196997
96,0.48241206,8.081546,1001.937157,2.245422,503.201339
97,0.487437186,8.318165,1001.982905,2.246349,503.486025
98,0.492462312,8.518266,1002.003175,2.268491,503.499363
99,0.497487437,9.09751,1002.017367,2.279902,503.562838
100,0.502512563,9.402217,1002.039217,2.288592,503.950715
101,0.507537688,10.31083,1002.047808,2.322797,504.058367
102,0.512562814,11.373233,1002.086597,2.326461,504.429265
103,0.51758794,11.389728,1002.087772,2.328363,504.555508
104,0.522613065,12.765798,1002.127441,2.336971,505.252784
105,0.527638191,14.066506,1002.131873,2.339998,505.45059
106,0.532663317,14.331746,1002.197204,2.344871,505.516941
107,0.537688442,15.044883,1002.207799,2.35196,505.843369
108,0.542713568,15.477314,1002.214599,2.358757,506.719499
109,0.547738693,16.790216,1002.229979,2.379882,507.569752
110,0.552763819,16.948885,1002.272208,2.423354,508.048784
111,0.557788945,17.863958,1002.336751,2.424698,508.343958
112,0.56281407,18.248261,1002.345918,2.434206,508.96602
113,0.567839196,19.986127,1002.387357,2.438189,509.265564
114,0.572864322,22.394462,1002.402304,2.484943,509.636352
115,0.577889447,22.778464,1002.410388,2.509078,509.673821
116,0.582914573,23.832641,1002.485696,2.513549,510.299299
117,0.587939698,26.231651,1002.530617,2.527708,511.209994
118,0.592964824,26.255483,1002.534048,2.53156,517.925307
119,0.59798995,35.245094,1002.700791,2.531881,520.37004
120,0.603015075,50.649296,1002.777967,2.532473,522.124384
121,0.608040201,67.311315,1002.916838,2.542721,525.11243
122,0.613065327,75.092385,1002.963612,2.549264,536.672941
123,0.618090452,81.964443,1003.07343,2.584728,652.496621
124,0.623115578,84.614726,1003.109096,2.607569,1001.059005
125,0.628140704,89.189087,1003.219821,2.607712,1001.551553
126,0.633165829,90.602466,1003.395331,2.6248,1001.646793
127,0.638190955,116.490554,1003.416764,2.710392,1001.665766
128,0.64321608,175.625597,1003.531223,2.735564,1001.674156
129,0.648241206,182.379919,1003.60577,2.775127,1001.688266
130,0.653266332,248.670524,1004.184299,2.786212,1001.726583
131,0.658291457,304.613293,1004.91633,2.789309,1001.727313
132,0.663316583,308.817039,1005.372233,2.810273,1001.732243
133,0.668341709,316.228957,1005.600443,2.825169,1001.807475
134,0.673366834,329.543717,1006.859928,2.839287,1001.841317
135,0.67839196,343.421573,1007.095086,2.857176,1001.853818
136,0.683417085,371.028818,1007.986943,2.868125,1001.854787
137,0.688442211,443.693642,1008.300712,2.876309,1001.866901
138,0.693467337,450.636195,1008.57126,2.903575,1001.92045
139,0.698492462,456.209139,1009.699954,2.952109,1001.92202
140,0.703517588,457.205207,1011.689176,3.032607,1001.98171
141,0.708542714,457.991077,1012.112484,3.102454,1001.98936
142,0.713567839,464.134769,1014.377845,3.12689,1002.045114
143,0.718592965,466.072151,1014.938682,3.144277,1002.13057
144,0.72361809,466.431375,1019.494964,3.193961,1002.166481
145,0.728643216,468.337036,1019.541114,3.201405,1002.172296
146,0.733668342,471.68665,1022.45236,3.214112,1002.191822
147,0.738693467,473.850267,1026.508409,3.229216,1002.199825
148,0.743718593,474.890017,1027.648907,3.4762,1002.20622
149,0.748743719,479.403118,1030.466076,3.493631,1002.21024
150,0.753768844,483.834758,1031.665967,3.52715,1002.216144
151,0.75879397,484.721169,1036.53203,3.576626,1002.231644
152,0.763819095,488.856518,1038.203828,3.666275,1002.264498
153,0.768844221,489.083108,1038.462739,3.699202,1002.316064
154,0.773869347,490.787619,1040.141194,3.875031,1002.321803
155,0.778894472,492.960431,1059.509994,3.955284,1002.325632
156,0.783919598,493.380027,1065.628197,4.061462,1002.357498
157,0.788944724,495.681098,1073.522889,4.203402,1002.373858
158,0.793969849,500.027765,1075.090608,4.227397,1002.390236
159,0.798994975,500.26872,1077.703106,4.386682,1002.418286
160,0.804020101,509.098582,1078.958846,4.411574,1002.427174
161,0.809045226,514.136195,1081.829903,4.619767,1002.437628
162,0.814070352,522.342021,1084.520443,4.73383,1002.454525
163,0.819095477,534.209933,1086.452924,4.745376,1002.555332
164,0.824120603,535.164633,1092.239193,4.827349,1002.580332
165,0.829145729,535.220815,1092.488292,5.213344,1002.591204
166,0.834170854,536.855924,1109.915868,5.250586,1002.661043
167,0.83919598,537.988067,1110.511576,5.356823,1002.686548
168,0.844221106,540.177076,1116.596436,5.483238,1002.734328
169,0.849246231,541.852534,1146.334303,5.519846,1002.73888
170,0.854271357,549.921341,1151.221886,5.868509,1002.761904
171,0.859296482,554.867038,1176.968009,5.969419,1002.765117
172,0.864321608,567.689595,1199.586818,5.976848,1002.770219
173,0.869346734,568.421518,1251.891716,6.019278,1002.779134
174,0.874371859,574.283809,1290.53505,6.171186,1002.826819
175,0.879396985,576.334562,1359.826998,6.407157,1002.858214
176,0.884422111,579.979411,1421.297339,6.642666,1002.89974
177,0.889447236,583.825617,1459.468837,8.02688,1002.952109
178,0.894472362,588.557124,1480.676947,8.171307,1002.985829
179,0.899497487,589.69164,1489.456893,8.906457,1003.015519
180,0.904522613,590.87539,1505.9399,9.206786,1003.181713
181,0.909547739,596.693041,1516.971242,9.221777,1003.299474
182,0.914572864,604.221486,1525.289622,9.430622,1003.352554
183,0.91959799,605.591053,1529.452217,10.779729,1003.554132
184,0.924623116,606.647463,1530.449239,11.858978,1003.581728
185,0.929648241,607.890009,1534.676323,12.862562,1003.669207
186,0.934673367,609.423515,1538.215978,13.121962,1003.7743
187,0.939698492,609.849111,1546.778307,13.827593,1004.080826
188,0.944723618,614.250024,1569.906845,14.008032,1004.367263
189,0.949748744,617.370934,1573.720592,15.404538,1004.817457
190,0.954773869,617.635161,1573.72513,17.576971,1005.23686
191,0.959798995,630.528418,1578.240102,19.127837,1005.374993
192,0.964824121,657.471378,1579.227629,19.226816,1006.051754
193,0.969849246,676.251464,1583.216172,20.211219,1007.142547
194,0.974874372,752.656377,1583.851777,35.531647,1007.489689
195,0.979899497,775.91919,1594.902762,35.816666,1008.325104
196,0.984924623,825.770146,1596.607989,36.498883,1011.443832
197,0.989949749,1100.542517,1605.209275,39.941134,1013.621833
198,0.994974874,1162.80108,1648.713185,41.680674,1021.771569
199,1,1235.76667,1788.633782,46.259799,1057.762427


==> data/delay_100.txt <==
tran,G_L_F,G_L_T,C_L_F,C_L_T
2,150.109012,189.722445,29.197082,114.89145
3,86.450808,282.503116,32.861662,107.655309
4,3.085105,115.694997,2.740258,159.784648
5,5.088123,104.105882,6.331093,118.586717
6,2.698547,101.299892,33.345374,116.317803
7,8.886726,205.503248,31.67536,110.797109
8,218.228033,102.085953,19.367451,202.276298
9,17.857406,214.212037,80.712539,102.711193
10,184.30839,102.446298,4.561113,202.835787
11,14.206381,281.254617,12.830911,104.226993
12,2.942537,202.243775,2.306696,204.329499
13,2.629907,103.223417,7.611481,105.987187
14,144.422785,383.319972,4.442557,104.852297
15,10.455307,160.853461,19.090516,201.754607
16,5.878662,132.050836,4.421568,105.073185
17,2.043441,204.029356,1.74435,200.935606
19,2.235181,107.541787,4.193416,202.385973
20,2.548743,102.824726,2.043802,202.51729
21,2.017626,102.076281,2.537652,102.212711
22,2.226816,102.225349,2.303146,101.971097
23,2.349812,102.211776,2.79519,103.497741
24,2.237076,101.766584,2.020469,202.254808
25,4.994729,201.820539,2.785018,103.245987
26,3.907498,203.921279,2.224535,213.237906
27,2.454416,102.143235,14.109647,103.363574
28,2.158342,201.90146,3.156421,102.676119
29,1.855205,202.117371,2.294254,101.977515
30,2.355293,316.972075,3.582279,102.51522
31,2.423395,202.174308,1.833035,101.452158
32,5.100841,102.232028,2.254027,102.130591
33,2.860031,101.800634,2.033794,201.574627
34,2.212564,102.958539,2.149559,201.735972
35,148.359155,202.098124,1.754643,102.263986
36,1.591484,202.349021,5.837945,102.642289
37,2.05602,101.795859,8.069149,101.926519
38,2.033743,207.224899,11.428599,201.774801
39,3.206769,102.122788,67.020659,102.220447
40,1.496129,101.738835,22.394689,102.284897
41,1.666028,168.109275,1.782021,101.882143
42,1.892291,100.887458,32.568324,202.953642
43,2.652913,101.94117,1.902549,104.554854
44,2.035659,202.307691,1.488771,102.426539
45,16.068124,101.074284,1.829295,102.622321
46,7.573381,103.227565,1.985755,102.090994
47,2.105695,102.585131,2.339693,205.052568
48,3.633411,101.680253,1.451958,104.327849
49,1.753007,102.003848,1.638331,102.329545
50,2.10264,201.815634,26.600854,201.973898
51,17.02766,101.885166,27.652879,101.733884
52,225.356376,283.508916,10.119507,102.199034
53,7.555034,103.299125,4.22164,121.330487
54,16.055115,102.853505,2.954719,113.214557
55,6.277307,107.204449,4.338293,118.481089
57,62.691501,226.241792,1.795573,255.406052
58,3.521018,275.807039,7.619699,121.863333
59,183.53332,173.093818,2.966208,239.960868
60,5.437441,202.33731,5.621214,205.741599
61,83.016002,231.132312,2.091214,111.593329
62,175.459721,375.11908,2.145157,207.838005
63,2.517195,103.644911,5.759375,109.738261
64,1.751608,103.144056,13.876726,202.916336
65,5.562194,111.008334,2.400694,101.892303
66,12.652185,205.29117,3.289607,102.1102
67,2.082536,108.018082,15.588861,101.65864
68,2.235868,290.112231,9.277974,101.804569
70,1.914351,107.720234,61.929658,100.851628
71,2.092506,101.984573,2.945036,102.233706
72,2.837757,104.911667,1.674652,103.119893
73,5.350317,204.149458,2.876751,101.861035
74,2.259175,101.798932,1.777245,102.670321
75,2.710071,101.740201,2.461859,102.623252
76,2.298712,202.489555,3.246006,122.2185
77,3.024219,106.42849,1.577827,202.05909
78,2.266606,101.662586,1.996144,102.086134
79,1.695911,201.869559,1.877605,204.420834
80,36.446008,107.867227,2.13884,201.988393
81,2.085132,120.490536,2.027631,101.538498
82,166.577066,102.48233,1.824997,102.448671
83,2.990011,202.090876,1.974179,202.54129
84,2.725309,203.190033,1.965568,201.486031
85,1.889609,280.743596,1.49483,101.642931
86,37.838054,105.220318,2.006133,101.878754
87,34.326428,108.081019,2.059303,201.887913
88,9.757738,101.90558,2.002436,201.878902
89,5.424678,102.297433,1.706899,201.945484
90,215.700727,103.001271,1.672895,101.770754
91,3.25912,201.680136,3.377142,201.880946
92,11.310345,101.17272,1.860234,102.210619
93,71.11041,202.188876,2.451457,101.557697
94,2.034419,226.051475,1.910324,202.830138
95,28.685667,289.838902,7.011185,204.179825
96,2.404672,101.820688,9.830883,103.009924
97,28.068478,202.801818,16.066478,203.356433
98,1.951933,202.757387,3.149638,201.761756
99,2.485904,101.85782,8.004768,203.118384
100,25.088414,102.274549,2.364912,102.362113
101,3.06293,101.701356,5.02353,202.17768
102,13.895839,103.50369,1.867509,101.582079
103,25.706988,102.633503,2.160176,101.796508
104,2.513941,101.780634,5.210574,201.906953
106,5.104278,211.476934,4.689953,208.609207
107,2.413662,176.339948,1.947252,104.335521
108,3.095908,176.217508,1.629011,202.206687
109,1.467192,204.111577,3.044115,102.842146
110,1.931618,103.629825,19.814593,226.340066
111,2.134425,102.101956,2.892598,108.727204
112,1.626655,204.065718,2.116685,102.633758
113,2.088683,101.658546,1.703213,110.769075
114,2.128833,271.898735,1.857497,211.87894
115,2.987662,237.803505,2.855827,162.815374
116,2.792064,204.510569,3.056323,119.283496
117,1.859285,314.431973,2.780084,201.863658
118,2.975714,309.700842,1.853023,106.879805
119,2.030861,231.323637,3.712549,202.57904
120,2.275024,408.376881,1.674362,203.320567
121,26.411522,317.659864,3.573934,112.969398
123,2.18393,102.671893,3.273252,101.97733
124,2.403126,201.839364,1.865385,101.941072
125,180.981602,102.368997,1.932179,202.182911
126,128.643873,101.584583,1.638768,102.051148
127,1.983922,105.794063,2.999081,204.383497
128,1.999071,101.588472,1.911594,102.690278
130,228.178773,102.49674,3.859907,202.072656
131,125.281225,102.227506,1.736846,202.250436
132,8.868903,102.113494,2.351981,103.04732
133,3.383321,101.714962,1.931649,101.720075
134,173.717324,202.910882,2.107974,101.856234
135,129.358022,202.428893,2.025076,115.060041
136,114.766593,102.184617,2.133438,127.205944
137,196.523046,127.189143,21.776215,102.491857
138,11.999889,201.968916,6.542881,102.456858
139,1.979492,102.128402,18.396113,202.348776
140,2.73248,101.812226,4.694278,201.298159
141,3.946865,102.804901,253.314362,104.095747
142,2.681649,202.10265,10.524559,103.626391
144,183.053741,201.581199,2.111809,201.882758
145,3.755696,102.299382,14.363165,101.861189
146,1.993934,101.674236,2.0589,101.755441
147,1.971304,211.212041,4.164273,104.350146
148,2.868773,278.134711,2.657816,102.197747
149,2.192927,102.125556,12.83257,201.265202
150,2.246058,202.049765,2.981187,202.234232
151,4.052459,202.091085,3.901731,101.662458
152,1.986341,102.144791,4.036053,109.78926
153,2.764701,102.374676,3.772728,120.459219
154,1.851744,378.947475,9.834116,101.654276
155,2.737587,101.911663,2.603464,203.347723
156,15.073178,101.8627,2.610526,202.732599
157,2.239991,102.590036,13.445296,102.185941
158,2.895192,147.788697,1.977977,202.000113
159,2.703832,101.48157,6.484054,224.951404
160,2.06611,235.448154,2.507764,105.689236
161,2.383863,102.064028,1.721723,103.005402
162,1.842193,324.367416,2.049949,201.186342
163,1.671076,199.342791,1.668338,102.575869
164,1.823622,313.236507,4.482916,101.856066
165,2.50583,103.436305,5.490706,201.736188
166,1.983962,137.001515,4.24043,101.9245
167,12.576471,203.796339,1.649721,104.312651
168,2.084149,207.786025,1.714835,203.270991
169,7.576762,316.861312,4.363234,202.482665
170,2.771504,288.999924,1.582722,102.48236
171,3.000726,235.037062,4.04281,102.066881
172,15.218634,323.194593,3.221863,101.558702
173,5.609561,313.12159,2.633581,101.378998
174,192.049024,201.880715,1.953387,100.79098
175,75.744116,111.397721,1.858186,101.712206
176,2.997773,102.228394,1.868098,202.669494
177,4.846259,102.442606,1.69555,214.921338
178,92.216009,202.439073,3.617028,213.812214
179,108.290446,117.609184,1.947424,104.323462
180,151.056869,102.016186,1.898921,204.292032
181,472.304447,101.794647,1.698812,114.595643
182,77.849149,101.659279,1.714629,104.838981
183,1.758074,102.516298,3.526573,104.70015
184,6.077341,101.770188,1.760948,105.794641
185,1.816479,103.724574,9.731786,103.08963
186,2.202585,202.147116,18.042691,101.508575
187,12.661239,202.525643,7.881907,101.951368
188,4.178953,116.532288,12.939891,202.191347
189,1.943436,341.974266,11.803634,106.545084
190,4.295751,101.507953,6.059171,104.446876
191,2.136686,117.083364,4.724158,204.028575
192,1.991703,202.086348,5.949276,202.362458
193,2.126977,102.23765,2.062548,113.201446
194,1.615579,100.570724,2.28978,102.929886
195,1.766348,102.83871,14.699834,103.266459
196,112.620167,102.615463,19.029951,103.042501
197,129.087785,102.054152,7.196063,203.183843
198,1.9988,102.014489,18.537126,202.438579
199,2.270339,337.223942,2.370183,102.305368
200,1.900521,101.63326,3.653085,101.725236
201,1.676022,201.84738,2.24017,101.542399
202,25.606258,102.24871,1.808737,102.163747
203,2.622715,202.590263,13.469103,102.710259
204,2.277595,102.419071,5.616088,106.746471
205,2.601082,314.513088,1.621213,102.348817
206,2.036964,202.539571,2.028859,201.525151
208,3.156926,363.056874,7.858079,102.582351


==> data/delay_1000.txt <==
tran,G_L_F,G_L_T,C_L_F,C_L_T
1,1028.723703,2960.869852,11.837964,2006.935491
2,8.906609,1009.681607,6.547623,2008.781971
3,977.395443,1006.911368,2.274449,2002.572935
4,1093.037177,3100.656211,2.463165,2002.237251
5,3.083486,1001.823221,1.736173,1002.258816
6,922.504664,1002.005421,3.130729,1001.889884
7,1376.566521,1004.101162,3.70427,1003.47762
8,3.09364,3025.526222,6.675493,1002.930868
9,1076.910575,1002.535706,2.098469,1002.182055
10,1065.266735,2003.983596,2.620433,1001.040437
11,968.197332,1002.625703,8.830774,1003.113939
12,5.055494,1001.025516,1.483924,2002.032507
13,4.915916,2003.095346,1.507404,1002.291167
14,1.976728,2003.781241,14.620899,2004.961517
15,1235.166022,3024.784739,2.61773,2015.608639
16,1409.75624,3083.674479,53.289512,1021.133226
17,2.604449,2013.641688,6.197946,1001.865802
18,908.685037,2964.705061,2.238402,2002.307837
19,997.670795,2018.949908,2.287812,1002.825507
20,1103.588487,2002.757963,2.175202,1002.458304
21,97.893026,1929.591712,2.147157,2044.2751
22,90.591264,1917.256755,2.231196,1002.587703
23,2.429879,1944.46931,1.733851,1002.379886
24,2.20843,2001.882151,5.285404,2002.268903
25,2.222796,3115.875187,1.409074,1002.093946
26,964.755502,2007.858151,1.668169,2015.351563
27,956.428318,2095.762049,2.014156,1001.12827
28,1.783324,1001.811534,1.768654,1002.454622
29,2.016577,3008.351359,2.028067,1001.929817
30,2.240749,2095.779737,1.688546,2001.892848
31,917.461019,2004.06564,1.674474,2013.7504
32,2.157534,1002.524717,1.882801,2002.118926
33,5.810907,1002.526915,1.653129,1001.848478
34,1033.08931,1920.399268,1.87463,1001.935483
35,17.155715,2003.038872,1.696689,2002.997963
36,967.546211,3045.938443,2.405208,1001.84968
37,8.329619,1002.065904,2.238261,1002.355898
38,1.694002,2002.693556,1.942721,2001.868074
39,3.721719,3038.965569,1.757633,2003.559981
40,2.069964,1002.698436,1.514915,2002.163552
41,4.878192,2002.482508,1.933083,1002.140095
42,3.337704,3084.869758,1.574517,1001.580604
43,2.197255,2002.183907,9.685185,1002.234453
44,59.086236,1002.10868,1.85426,2001.091559
45,21.704105,2002.101764,2.120386,1001.706233
46,2.848269,1002.187558,6.591576,2001.986248
47,1009.291168,1002.012092,189.17802,1001.763726
48,108.599317,1002.008759,3.878095,1008.567117
49,1114.659051,1019.065604,11.714393,1001.81478
50,2.22186,2001.995331,2.793698,1001.627852
51,1.987307,2001.107015,2.505151,2002.506562
52,16.403484,2002.23891,2.274136,1013.137687
53,1037.409803,1001.70207,2.25769,1002.687561
54,1050.318218,2002.079417,3.804814,2003.176997
55,1072.802854,1004.03516,2.259774,1003.317089
56,1047.142759,1001.466998,1.920085,1004.000104
57,969.278592,1079.680385,1.670556,1005.412066
58,2.091224,2960.474227,2.352974,1003.746417
59,2.578201,1997.417788,1.900406,1003.135613
60,3.514852,1014.310457,65.212407,2006.199331
61,2.068728,2857.656653,2.101961,1001.726968
62,2.029704,1010.962601,16.935294,1008.468791
63,1093.839021,2004.482529,1.429156,2011.411943
64,65.254286,3111.917124,7.696057,1007.994993
65,1075.982369,2001.574935,5.520126,1001.892867
66,1078.468019,2006.076582,2.464074,1002.736453
67,2.678809,2002.960584,1.771551,1011.036233
68,199.728548,1001.937307,2.265669,1002.342743
69,3.173264,2108.722481,3.346318,2001.721713
70,2.499561,1004.330307,1.711165,2002.556783
71,2.092629,3128.85729,1.52642,2002.130306
72,1006.188539,1002.304716,1.846577,2003.380915
73,11.998395,1002.208423,2.363823,1001.698405
74,1.858875,3002.778843,2.918808,1001.631425
75,1.773512,2077.147258,2.810278,1001.43935
76,1043.477738,2040.971506,5.184002,1001.767581
77,2.058361,2027.615786,1.864883,1001.789712
78,2.250979,1001.96483,2.843536,2002.212993
79,2.434183,1002.68286,1.843401,2037.675138
80,1.758985,1001.936327,1.576054,2003.04141
81,2.040253,2002.565333,1.925507,2001.857366
82,1.514091,3031.742781,3.497971,1003.082428
83,1.841389,2084.877069,2.014519,2002.815509
84,1.370132,1001.69793,1.873438,1002.250618
85,2.520669,2002.343246,5.397067,1001.906443
86,2.219036,1002.008462,9.470855,1001.773025
87,1.977566,2002.669514,2.92799,1001.827877
88,2.046688,1001.711023,2.813297,2001.719516
89,2.260845,1001.474038,2.581811,1002.008181
90,2.207019,2003.732792,6.906568,2002.244395
91,2.870984,2005.532762,2.067748,1008.731935
92,1143.327063,2085.859638,3.249674,1001.996493
93,14.450108,2002.143989,4.500849,1001.603552
94,1022.196139,2894.981795,6.7758,2001.850513
95,9.322777,2029.239608,9.697897,2001.876547
96,2.69876,2002.616229,2.151724,1001.760403
97,172.348688,1001.651912,5.708582,1001.713689
98,89.012779,1001.949154,2.262727,1001.855992
99,41.51572,3321.490469,7.54742,1001.436774
100,147.854407,2002.08671,11.162208,1001.88721
101,3.880706,2000.35961,1.837128,2001.913017
102,7.296985,2055.073966,2.222561,2002.489357
103,2.343852,2002.369672,1.611583,1001.610548
104,2.287401,1001.941245,1.592649,2001.996226
105,2.367408,1002.096644,2.118443,1002.291078
106,1096.813626,1002.832786,10.712042,1001.984737
107,814.509836,1002.317901,2.635233,1004.31229
108,918.587616,1001.538031,2.6821,2111.723802
109,913.287007,1002.387262,2.190222,1060.714916
110,1069.523663,2002.387826,2.671779,2013.672019
111,1033.045611,1001.770915,1.655131,2004.319702
112,1032.984888,1001.803907,2.472807,1006.789637
113,1100.69682,1036.532113,1.944682,2019.150305
114,3.27711,2033.317619,1.817301,1002.013996
115,7.542221,3095.168318,2.381183,2002.351257
116,2.323558,3307.275135,1.878842,2002.662431
117,1.968517,2007.338462,2.083401,1001.733588
118,1056.215839,1906.46207,1.551648,2002.207325
119,9.023241,1002.217304,1.705491,2018.651413
120,1.996882,1034.989575,2.01721,2002.522995
121,2.918419,1003.040263,2.263821,2005.968103
122,2.335181,1001.732355,1.517946,1000.91846
123,1.999458,1015.853252,3.2538,1002.292604
124,2.504155,1002.450949,2.778738,1016.194903
125,6.080748,2012.800631,24.042272,1002.162103
126,3.441326,2071.999105,1.73174,1001.945712
127,2.954433,1002.019858,4.930272,2002.700695
128,2.433756,1001.628736,1.646015,1002.129592
129,4.483718,1903.859017,10.147642,1010.635379
130,915.058795,1002.62162,10.553237,1001.608094
131,7.919116,2002.347135,6.086845,1002.047123
132,10.961104,1969.378091,4.351272,1001.750721
133,1032.392895,2008.147997,7.600133,1009.891278
134,1.91484,3005.97632,4.641506,1083.593516
135,1083.91645,2003.514453,2.305064,1009.709423
136,1.936558,3128.981456,1.983045,2041.716891
137,2.155567,2081.314194,3.077549,2002.381958
138,2.692821,2116.023925,1.912797,1001.987702
139,1066.523362,3178.376156,1.913243,1001.701429
140,1001.520039,2002.686294,2.191191,2003.025311
141,969.301395,2196.724429,7.112762,1002.134379
142,878.933607,1001.487312,11.862912,1001.913514
143,2.334286,1002.110913,1.839258,2003.631012
144,1033.321333,1002.074448,230.410257,1002.089612
145,1119.490103,1001.878875,15.382166,1002.399738
146,2.664628,2002.439106,1.771034,1005.333963
147,8.05319,1002.209394,4.63006,2003.442466
148,1110.021223,2083.778469,15.91607,2006.430682
149,27.001201,2002.279535,2.915991,2002.293298
150,12.493326,2002.253936,5.950251,1001.461306
151,15.00414,1003.585684,2.237733,1002.079213
152,12.744829,1002.491453,1.463835,2002.088547
153,16.028673,1957.568624,2.67389,1003.823756
154,1213.357597,2002.585636,2.017591,2002.638374
155,2.948972,1002.199591,11.455242,1017.31399
156,2.048043,1002.112609,25.285137,2001.945401
157,5.639151,1001.629437,1.725284,2002.359718
158,2.23211,1001.815401,1.752704,1001.698577
159,1056.985974,2020.382828,2.402466,2002.108873
160,2.295704,1037.327107,1.496824,2004.804608
161,15.990018,2001.902938,1.808772,1000.979043
162,966.530502,1002.587243,1.671938,1002.087204
163,18.383544,2002.356889,2.232488,2074.457228
164,1114.094299,2002.043027,2.205131,2002.24639
165,2.064199,1001.00528,2.104582,1002.656664
166,2.64904,1002.268284,2.647133,1002.504832
167,1059.859328,1004.886648,1.779253,1002.574024
168,2.477312,2032.341687,3.451734,2002.300738
169,1037.782949,1002.52448,1.685208,2003.444326
170,2.768671,2006.140779,1.751207,1002.045601
171,1126.90111,1330.126285,1.822155,1003.023548
172,2.246412,2122.675438,1.977974,1002.636573
173,1118.128906,1976.135341,1.987486,2004.485664
174,2.245515,3082.304301,18.381768,1001.879135
175,2.255367,2115.657811,12.545478,1002.392196
176,2.123661,1002.689304,14.968958,1002.632456
177,5.339117,1041.378379,14.674391,2002.323644
178,1.835508,2059.358056,21.108443,1002.037111
179,1056.72193,3117.186969,15.168509,1002.143403
180,1023.324917,3054.77217,2.90297,2002.171466
181,1179.666282,2099.582261,48.918964,1002.339607
182,9.246842,2002.686936,2.337032,1001.039719
183,3.115523,2002.335648,2.56779,2001.725869
184,2.83805,1002.43548,1.821021,1002.034714
185,17.909595,1002.513921,2.23478,2003.604522
186,1036.136691,2851.955779,7.830788,1001.302822
187,3.10176,1005.790565,2.949655,2002.855628
188,1049.69558,2003.640886,2.089339,1000.426386
189,1076.087132,1031.850469,2.183224,1001.770486
190,16.88189,2086.022621,1.774715,2100.551143
191,5.250616,2111.829906,2.997833,2002.286516
192,1037.312343,1002.106651,2.108157,2007.105336
193,971.032204,3090.303641,3.310212,1002.678483
194,15.96316,2002.574487,2.542389,1004.833996
195,1033.02318,1001.826451,1.801235,1002.67579
196,4.582612,2060.376274,2.503751,2001.97691
197,2.130449,2003.094816,2.399566,2002.004166
198,1118.277909,1004.521772,1.816863,1002.766216
199,1071.028115,1007.074709,1.938687,1002.146157
200,2.227952,1000.801187,2.153608,1001.88201


==> data/delay_250.txt <==
tran,G_L_F,G_L_T,C_L_F,C_L_T
1,236.729179,291.622389,92.703786,267.043537
2,2.960547,253.980179,19.981749,270.789656
3,128.383927,540.708107,15.780436,252.846414
4,5.946419,254.400326,3.089942,257.488593
5,4.304523,928.812321,6.497998,258.834335
6,17.676064,509.098093,2.39278,252.595843
7,7.119791,510.431732,2.056382,252.638834
8,3.305737,576.193112,12.305224,510.391972
9,177.791197,252.208092,2.261033,265.864284
10,298.515507,561.653943,9.995762,251.959556
11,5.676925,251.806661,3.052372,506.304251
12,2.151716,503.160515,3.054909,502.549648
13,8.493282,503.28736,4.424214,256.106897
14,2.223165,504.126612,36.398795,503.777069
15,5.176849,254.736375,24.459728,501.995305
16,2.196246,726.522177,5.160013,502.309429
17,2.396203,252.263904,88.815234,251.760148
18,370.478421,252.270621,3.463615,502.166056
19,2.594636,252.567635,13.438295,502.642645
20,184.015737,638.385823,2.667343,251.297907
21,349.013786,252.523249,3.124152,251.808686
22,7.587833,252.969219,2.459159,504.633318
23,2.099237,521.280415,2.461245,502.041382
24,26.781756,386.694768,1.69677,251.834551
25,342.175357,251.602346,2.582193,252.910332
26,353.010374,502.39092,10.691911,501.980988
27,2.072767,252.156112,1.805715,252.689548
28,1.558821,503.284291,1.906289,251.747994
29,1.879139,502.597174,2.917686,252.126321
30,2.318321,251.826759,2.251991,251.943605
31,115.874526,429.799293,2.165361,502.551564
32,124.163369,252.058357,2.108933,502.196324
33,2.389327,515.105477,1.691272,252.042349
34,1.83994,251.710771,2.022979,252.395435
35,2.111769,502.492149,1.959873,252.921876
36,272.780534,506.490318,2.337936,502.865601
37,5.241584,252.35411,1.915913,251.730154
38,2.064898,252.150926,1.885354,252.272458
39,2.005057,738.806877,1.767431,501.918534
40,31.249756,501.830505,1.692966,502.366387
41,325.674981,252.477611,1.729987,252.035325
42,2.219136,251.763161,2.172021,251.473955
43,2.379198,280.237994,130.330685,502.879573
44,73.455859,250.964818,38.110382,252.39712
45,230.948703,833.91685,43.956694,251.742881
46,11.451586,252.208014,16.612542,502.129924
47,408.313716,253.977279,4.478808,251.868731
48,5.311762,252.351164,16.290402,251.921954
49,2.934366,482.283802,7.779089,502.094227
50,15.851392,799.28052,4.314139,502.243161
51,3.33338,251.985282,2.678162,252.154817
52,330.426994,251.952972,3.056924,547.665139
53,279.935329,524.982422,8.939765,252.269506
54,237.272566,252.618032,10.37488,253.579361
55,2.866292,502.257064,7.262366,266.866066
56,342.963006,264.604382,9.794842,266.219325
57,4.865477,274.377163,10.194588,508.019408
58,88.722726,258.976425,3.987354,251.774135
59,250.852808,478.552007,2.42534,502.980596
60,56.537404,580.80276,11.159599,251.934667
61,3.196568,252.19006,4.684744,503.122574
62,6.689428,503.743352,1.908914,252.070348
63,8.389065,252.725649,15.850479,511.074792
64,335.012546,251.99923,2.54652,505.603865
65,2.930182,766.211678,5.081703,506.284507
66,2.164866,503.567055,2.178414,502.777465
67,2.100293,252.234137,1.484215,252.107925
68,3.779655,502.966497,1.664714,251.970326
69,265.667334,578.136973,1.912161,252.555349
70,2.375947,252.250663,1.980114,252.804306
71,7.514643,251.314143,2.004728,503.216067
72,1.954471,502.349719,1.390611,254.378359
73,2.068787,574.802042,1.834293,253.682911
74,2.722332,502.122761,1.713269,254.211164
75,10.709114,251.980384,11.797919,266.193915
76,2.717282,502.680562,8.416049,252.356081
77,3.42448,502.618433,1.669579,502.633815
78,2.124873,540.556137,1.966567,251.230935
79,1.899926,252.36404,2.470446,502.157126
80,281.23447,502.941556,5.997729,254.568323
81,3.924151,251.697737,94.740959,502.621848
82,1.575943,784.926117,3.270663,501.642976
83,2.334404,503.05261,188.618492,280.318589
84,2.506236,503.784645,22.023794,512.210598
85,2.219517,253.263222,3.097443,252.700895
86,1.829725,251.777457,1.953986,251.793338
87,180.737477,251.064699,15.034682,502.452144
88,3.125901,502.515707,1.978709,251.981938
89,3.02394,502.219828,1.665329,502.07296
90,2.539984,541.288578,2.295254,502.089952
91,1.86588,505.47081,42.876905,255.984778
92,2.202578,252.007374,19.509255,252.097702
93,241.373694,251.802894,2.930988,502.50375
94,3.347901,251.991219,1.747493,251.738046
95,2.078625,502.1669,2.777299,252.601254
96,341.855977,252.18975,14.538336,252.256823
97,7.793781,505.925714,2.095604,251.922095
98,278.1571,501.372741,2.651069,257.219769
99,5.944241,290.616458,2.285873,251.789012
100,349.764696,251.868569,1.890502,251.713053
101,4.66821,502.198481,2.646,281.132682
102,2.965408,772.386427,1.826865,262.797846
103,6.527818,252.729928,3.475032,267.054738
104,3.474235,503.930927,2.855117,509.85303
105,333.351241,263.666871,11.482207,261.163887
106,2.06591,789.746826,1.844913,252.601313
107,149.940802,252.192033,2.169605,254.677057
108,3.181216,251.717451,1.917255,252.272613
109,309.79176,538.636619,1.686061,252.487771
110,2.470797,252.073504,2.067646,250.929319
111,47.081157,252.188687,1.979452,253.310509
112,2.15301,503.676412,2.946067,252.379727
113,1.810143,796.870287,5.667764,505.774269
114,2.430741,363.036015,2.122172,502.735685
115,3.394357,253.077588,2.260433,255.385216
116,2.863338,505.415399,1.664643,504.199629
117,21.158343,574.482653,1.85457,255.383167
118,1.560482,252.120372,7.046349,266.883418
119,326.861158,587.866636,2.145449,502.44683
120,2.144121,571.319278,1.665888,504.16086
121,97.422239,600.233237,2.201111,502.560954
122,1.855576,479.34836,2.515864,252.321017
123,328.731015,252.706602,1.884981,501.908101
124,2.20325,504.059413,1.893889,502.163538
125,5.630228,252.348882,17.890155,251.853221
126,2.742767,252.708603,2.653339,502.319466
127,404.726232,725.736737,1.975775,254.373595
128,5.976537,503.390583,2.50019,251.821311
129,2.057724,502.243149,4.241676,503.368302
130,72.107084,311.48527,7.027142,273.134646
131,2.230394,252.084428,248.985319,516.255018
132,2.814305,442.306152,39.254694,251.835141
133,2.635066,251.67417,3.527782,251.958423
134,1.542368,495.381418,7.926441,251.790689
135,1.612269,501.921075,6.202883,502.057123
136,3.718802,579.808302,3.313449,503.70031
137,2.316169,502.67993,24.211794,252.402938
138,2.113538,502.21762,2.707403,501.758615
139,368.252063,252.218326,2.245132,251.896651
140,2.18629,252.148339,3.618289,503.633438
141,316.456559,257.390053,2.8716,252.556835
142,2.166206,505.702492,4.62137,502.046519
143,257.430442,502.186124,3.52202,502.076362
144,8.582655,779.876205,3.989724,502.082723
145,20.029868,252.63838,2.738907,502.9772
146,374.036898,252.07059,2.554811,501.417772
147,203.716578,251.841312,1.903803,501.183823
148,3.783333,253.612892,4.295759,252.004542
149,3.970786,501.945464,2.088911,502.078108
150,3.258233,501.803924,2.416744,252.286148
151,3.005889,252.095512,55.583632,502.046901
152,190.165163,767.732089,5.682395,252.485865
153,1.632035,502.920131,3.36969,502.131093
154,201.252552,258.230933,1.901805,251.42148
155,85.277379,251.675126,10.729921,252.416263
156,3.775983,501.84908,2.520605,251.972708
157,2.124619,252.233226,5.187497,504.873097
158,12.738853,252.088912,1.662609,251.993326
159,2.331997,252.334473,1.939573,251.923399
160,336.708617,503.605457,1.871132,254.37801
161,329.959538,501.827117,1.597665,296.840377
162,229.235907,568.385276,1.386383,253.399865
163,1.974032,252.402985,1.578958,252.782546
164,23.061707,252.32943,3.65229,503.271535
165,2.129059,251.794526,1.401785,261.51203
166,2.769591,252.192725,1.971984,253.924159
167,1.842789,502.663187,1.487024,503.299981
168,241.041517,502.253579,39.913122,251.786326
169,9.139627,501.96948,2.098935,252.071777
170,2.751487,254.516119,2.369683,505.901678
171,2.495949,252.520183,1.506517,252.31882
172,2.729217,835.782339,2.267734,504.248711
173,2.265065,537.794729,2.165972,502.758357
174,2.12448,521.621509,2.020962,259.655938
175,4.481322,576.801892,17.212966,252.04961
176,2.485916,787.592534,3.540772,270.682175
177,1.999337,503.741254,44.710587,253.763184
178,1.933985,767.179743,66.267161,251.646286
179,2.064311,728.383033,18.723685,502.396782
180,376.256257,828.269984,15.525796,251.059266
181,2.191849,723.794113,9.878667,502.657024
182,2.219923,300.430916,6.42353,252.376741
183,2.4539,505.35001,3.233259,251.76262
184,2.505527,252.224394,2.320946,502.129541
185,1.819168,502.100278,3.014215,502.254184
186,1.679999,255.398659,2.047888,502.477357
187,1.606735,252.072437,4.221953,251.531308
188,1.681802,252.610578,1.904663,252.239129
189,2.134103,252.449837,2.184062,251.991641
190,12.505975,502.372826,1.936898,541.954056
191,307.372208,502.945061,1.752208,251.702031
192,11.185198,443.711328,4.905226,252.134691
193,198.11303,252.035643,3.02029,250.929667
194,9.195722,467.777847,3.157777,502.415749
195,3.261257,252.488707,2.101398,252.391693
196,2.971743,252.822904,1.833793,252.786343
197,2.946292,587.965676,1.732859,252.056845
198,383.452425,251.664352,2.253744,502.462717
199,2.609108,252.353088,5.484714,501.938509


==> data/delay_500.txt <==
tran,G_L_F,G_L_T,C_L_F,C_L_T
1,1235.76667,506.111153,39.941134,509.673821
2,604.221486,998.030905,5.356823,1003.669207
3,14.066506,1009.699954,2.549264,502.205694
4,535.220815,1116.596436,5.519846,505.516941
5,17.863958,1014.938682,11.858978,504.555508
6,7.289224,972.303893,2.735564,502.419856
7,3.061276,1003.60577,41.680674,502.11046
8,2.922701,1648.713185,2.531881,501.895061
9,457.991077,1084.520443,5.969419,1003.7743
10,3.081233,1005.600443,2.775127,1002.73888
11,116.490554,501.797272,2.232491,501.798304
12,464.134769,529.460621,3.201405,1001.727313
13,248.670524,1002.700791,2.268491,1002.21024
14,609.423515,1002.777967,1.832492,501.847509
15,2.346401,1003.219821,2.358757,1003.581728
16,7.118623,1006.859928,1.701142,1002.191822
17,3.558619,1788.633782,3.52715,502.407162
18,468.337036,955.653262,1.917705,502.033292
19,1.970302,502.395836,2.014926,501.849916
20,89.189087,501.935433,1.903138,1011.443832
21,1.942063,1001.86026,5.976848,501.648881
22,5.056599,513.869707,2.083833,502.054316
23,2.410627,1002.530617,1.670579,503.201339
24,1.966097,1002.087772,1.866386,1002.357498
25,1.839626,1003.531223,2.53156,502.23864
26,606.647463,1002.402304,2.034359,1002.316064
27,489.083108,1525.289622,2.08948,501.697403
28,2.281749,1038.462739,1.947874,501.656499
29,568.421518,502.084057,2.326461,501.638713
30,2.226435,1002.485696,1.885986,1003.299474
31,2.14761,501.860782,4.203402,501.723891
32,1.964571,502.089737,3.193961,509.265564
33,1.667613,1578.240102,2.6248,503.950715
34,2.380195,1176.968009,3.229216,502.22082
35,2.099861,502.459135,1.820997,502.038859
36,495.681098,502.2741,1.987225,501.807041
37,2.226682,501.651505,3.955284,1002.591204
38,1.644979,501.675281,1.877605,501.597511
39,343.421573,1480.676947,1.792759,501.662187
40,2.066867,505.686416,2.237899,1003.015519
41,825.770146,1596.607989,1.999529,1002.661043
42,473.850267,1002.272208,2.542721,1002.454525
43,22.778464,501.168407,2.424698,501.864033
44,19.986127,505.650652,1.763195,1001.92202
45,588.557124,1002.197204,2.054195,502.596759
46,4.656313,1031.665967,9.430622,501.81425
47,2.550798,957.154583,3.576626,502.280691
48,16.790216,501.601504,2.876309,1002.779134
49,6.755464,502.141267,2.336971,1002.761904
50,614.250024,839.839549,3.4762,1003.554132
51,536.855924,502.060965,3.12689,502.73029
52,8.081546,502.700459,2.100522,508.343958
53,3.02577,745.09671,1.850017,508.048784
54,2.618739,501.796568,2.322797,1002.734328
55,534.209933,1569.906845,2.093838,502.845243
56,540.177076,1199.586818,1.991558,1005.23686
57,617.370934,501.740807,4.386682,517.925307
58,4.68315,1573.720592,1.858958,502.344835
59,2.108181,510.689959,6.642666,502.128971
60,2.404536,502.254565,1.516868,502.099079
61,7.313681,1004.184299,4.827349,1002.858214
62,4.04554,502.921154,2.952109,502.941587
63,509.098582,1579.227629,2.111179,1002.770219
64,329.543717,1019.541114,12.862562,502.19453
65,589.69164,1538.215978,2.868125,501.905089
66,596.693041,1011.689176,1.829691,502.12529
67,1.955907,1059.509994,1.758669,502.607847
68,488.856518,1529.452217,3.699202,502.89696
69,657.471378,1003.07343,1.86831,502.142074
70,5.64428,1505.9399,8.906457,507.569752
71,2.327927,1012.112484,3.102454,505.252784
72,450.636195,1251.891716,3.666275,501.901734
73,535.164633,1030.466076,6.171186,502.083251
74,1.944222,945.114569,1.543942,502.160748
75,2.292652,1027.648907,2.509078,1004.080826
76,4.729645,501.780734,1.912767,1001.674156
77,1162.80108,1065.628197,2.328363,501.389757
78,9.402217,1001.631915,2.066757,1002.765117
79,1.944919,1002.387357,1.955479,502.152656
80,537.988067,1008.57126,3.493631,1004.817457
81,1.93299,955.370987,1.641449,501.772064
82,304.613293,1002.410388,2.22989,500.865694
83,15.477314,1546.778307,2.14077,508.96602
84,607.890009,502.073282,5.250586,501.74419
85,579.979411,502.752741,1.575523,502.155522
86,2.455184,504.575981,2.126678,502.979121
87,2.80172,967.264368,2.434206,1001.98171
88,457.205207,1290.53505,2.004057,1002.89974
89,2.899512,932.013532,36.498883,501.658357
90,3.574294,502.062025,14.008032,502.355077
91,3.176683,501.888884,1.925233,1001.92045
92,567.689595,1421.297339,1.698082,502.354236
93,2.98414,1078.958846,2.789309,502.459809
94,75.092385,1002.229979,2.111342,501.794001
95,466.431375,1092.239193,6.019278,504.058367
96,50.649296,1038.203828,8.171307,1001.841317
97,456.209139,1001.922642,2.052587,501.808236
98,590.87539,1146.334303,3.214112,502.397722
99,2.328786,608.075096,2.339998,1001.732243
100,500.027765,502.085977,1.956139,502.024221
101,316.228957,502.598101,4.73383,1002.199825
102,514.136195,993.804322,17.576971,1001.854787
103,2.370911,1001.937157,3.144277,1002.20622
104,2.101321,858.395399,5.483238,501.755424
105,443.693642,502.037088,4.227397,501.75464
106,2.146413,501.9608,2.607712,1057.762427
107,22.394462,1594.902762,2.216147,1013.621833
108,10.31083,1005.372233,2.111792,502.617137
109,1.888244,539.227522,2.527708,652.496621
110,308.817039,509.774407,1.92175,501.875772
111,752.656377,1036.53203,2.438189,502.250647
112,175.625597,1007.095086,2.825169,1002.555332
113,2.419368,1014.377845,1.973754,1007.489689
114,6.549773,502.092609,2.810273,502.518281
115,609.849111,1605.209275,1.809152,502.869786
116,4.699915,502.111622,35.531647,1001.98936
117,2.970565,503.24135,1.544247,1008.325104
118,617.635161,505.065141,2.423354,502.200391
119,81.964443,1151.221886,20.211219,503.499363
120,2.074695,1003.416764,46.259799,536.672941
121,2.245885,1573.72513,3.032607,520.37004
122,483.834758,1002.017367,1.838554,504.429265
123,3.920836,502.37977,1.882711,1002.437628
124,371.028818,505.943458,1.815082,1001.665766
125,2.160824,1002.916838,1.630513,502.186029
126,1.744689,1081.829903,1.427217,509.636352
127,522.342021,501.927478,1.920518,1001.646793
128,2.255644,507.285324,1.763025,511.209994
129,2.225132,994.212611,2.584728,503.022588
130,3.296057,567.058845,2.379882,502.150879
131,541.852534,514.448664,1.65229,1002.427174
132,12.765798,1359.826998,2.062354,502.408819
133,484.721169,1109.915868,1.853221,501.683078
134,3.444982,957.522427,2.532473,501.668719
135,26.231651,501.956317,1.952632,505.843369
136,605.591053,501.987404,1.578535,505.45059
137,2.571557,1004.91633,2.199128,1007.142547
138,2.979728,1516.971242,2.279902,502.030537
139,11.373233,1002.214599,2.484943,501.750461
140,576.334562,501.842148,2.021286,1002.390236
141,2.465818,1002.963612,2.006419,1002.216144
142,8.518266,500.722647,35.816666,1004.367263
143,490.787619,1040.141194,2.903575,1002.166481
144,2.177611,1002.534048,10.779729,1021.771569
145,1100.542517,502.049401,2.209969,501.989718
146,11.389728,501.715977,2.786212,1001.726583
147,492.960431,1002.086597,19.127837,1006.051754
148,2.487381,1008.300712,3.875031,1001.551553
149,471.68665,1002.336751,15.404538,1002.13057
150,2.18035,1026.508409,2.196012,502.598894
151,5.204651,1002.003175,1.835783,1002.321803
152,3.922996,1583.851777,2.056738,510.299299
153,583.825617,527.690149,2.513549,501.153714
154,182.379919,501.974578,2.839287,502.577498
155,84.614726,502.135767,2.344871,501.684323
156,7.814839,1002.131873,2.142844,501.924766
157,549.921341,1077.703106,13.121962,522.124384
158,9.09751,510.093921,2.07567,501.986687
159,2.380552,757.620213,2.607569,501.940288
160,2.501638,1489.456893,2.13253,1002.264498
161,2.228556,1002.039217,1.673333,501.820698
162,7.580071,1459.468837,1.704633,1002.418286
163,90.602466,1002.207799,2.35196,525.11243
164,775.91919,1086.452924,2.245422,503.562838
165,2.466386,502.148267,1.682698,1001.866901
166,1.654725,949.943663,6.407157,503.486025
167,630.528418,743.069628,4.745376,502.159923
168,3.180816,1110.511576,9.206786,1002.952109
169,3.464793,1073.522889,1.972232,501.966518
170,2.569064,1007.986943,2.177043,1001.688266
171,1.970107,1003.395331,4.619767,502.223162
172,574.283809,501.821428,2.172482,502.325881
173,3.269722,986.311181,1.865734,1002.580332
174,2.29537,1530.449239,1.898628,501.599375
175,500.26872,501.75572,2.095193,1003.352554
176,2.494034,511.532503,13.827593,503.037726
177,2.129107,501.839882,4.061462,1002.373858
178,18.248261,981.855137,1.691742,503.196997
179,23.832641,1022.45236,1.312231,1002.045114
180,15.044883,1019.494964,1.52844,501.568598
181,35.245094,1092.488292,5.213344,502.973422
182,8.010874,1002.345918,2.710392,1002.985829
183,3.282498,1534.676323,8.02688,1002.686548
184,676.251464,1002.127441,1.748896,1001.807475
185,2.297668,1075.090608,1.63594,1002.172296
186,479.403118,1583.216172,2.857176,502.389796
187,8.318165,938.148903,1.864142,506.719499
188,67.311315,631.087911,4.411574,501.68295
189,1.948057,525.158317,2.090369,1003.181713
190,6.982295,504.228738,1.785814,1001.853818
191,493.380027,831.652948,1.931264,1001.059005
192,14.331746,503.008043,1.954795,502.114545
193,474.890017,502.409809,1.754077,1002.826819
194,26.255483,502.545475,2.246349,501.632677
195,2.165639,1002.047808,19.226816,501.929272
196,466.072151,501.691756,2.137958,1005.374993
197,5.059483,1003.109096,9.221777,1002.231644
198,16.948885,502.160688,5.868509,502.216573
199,554.867038,1001.982905,2.288592,1002.325632


==> notes.txt <==
- Proofs are numbered independently. 
